Search for anomalous production of multiple leptons in association with W and Z bosons at CDF

This paper presents a search for anomalous production of multiple low-energy leptons in association with a W or Z boson using events collected at the CDF experiment corresponding to 5.1 fb$^{-1}$ of integrated luminosity. This search is sensitive to a wide range of topologies with low-momentum leptons, including those with the leptons near one another. The observed rates of production of additional electrons and muons are compared with the standard model predictions. No indications of phenomena beyond the standard model are found. A 95% confidence level limit is presented on the production cross section for a benchmark model of supersymmetric hidden-valley Higgs production. Particle identification efficiencies are also provided to enable the calculation of limits on additional models.

==> Authors.txt <==
T. Aaltonen, B. \'Alvarez Gonz\'alez, S. Amerio, D. Amidei, A. Anastassov, A. Annovi, J. Antos, G. Apollinari, J.A. Appel, T. Arisawa, A. Artikov, J. Asaadi, W. Ashmanskas, B. Auerbach, A. Aurisano, F. Azfar, W. Badgett, T. Bae, A. Barbaro-Galtieri, V.E. Barnes, B.A. Barnett, P. Barria, P. Bartos, M. Bauce, F. Bedeschi, S. Behari, G. Bellettini, J. Bellinger, D. Benjamin, A. Beretvas, A. Bhatti, D. Bisello, I. Bizjak, K.R. Bland, B. Blumenfeld, A. Bocci, A. Bodek, D. Bortoletto, J. Boudreau, A. Boveia, L. Brigliadori, C. Bromberg, E. Brucken, J. Budagov, H.S. Budd, K. Burkett, G. Busetto, P. Bussey, A. Buzatu, A. Calamba, C. Calancha, S. Camarda, M. Campanelli, M. Campbell, F. Canelli, B. Carls, D. Carlsmith, R. Carosi, S. Carrillo, S. Carron, B. Casal, M. Casarsa, A. Castro, P. Catastini, D. Cauz, V. Cavaliere, M. Cavalli-Sforza, A. Cerri, L. Cerrito, Y.C. Chen, M. Chertok, G. Chiarelli, G. Chlachidze, F. Chlebana, K. Cho, D. Chokheli, W.H. Chung, Y.S. Chung, M.A. Ciocci, A. Clark, C. Clarke, G. Compostella, M.E. Convery, J. Conway, M.Corbo, M. Cordelli, C.A. Cox, D.J. Cox, F. Crescioli, J. Cuevas, R. Culbertson, D. Dagenhart, N. d'Ascenzo, M. Datta, P. de Barbaro, M. Dell'Orso, L. Demortier, M. Deninno, F. Devoto, M. d'Errico, A. Di Canto, B. Di Ruzza, J.R. Dittmann, M. D'Onofrio, S. Donati, P. Dong, M. Dorigo, T. Dorigo, K. Ebina, A. Elagin, A. Eppig, R. Erbacher, S. Errede, N. Ershaidat, R. Eusebi, S. Farrington, M. Feindt, J.P. Fernandez, R. Field, G. Flanagan, R. Forrest, M.J. Frank, M. Franklin, J.C. Freeman, H. Frisch, Y. Funakoshi, I. Furic, M. Gallinaro, J.E. Garcia, A.F. Garfinkel, P. Garosi, H. Gerberich, E. Gerchtein, S. Giagu, V. Giakoumopoulou, P. Giannetti, K. Gibson, C.M. Ginsburg, N. Giokaris, P. Giromini, G. Giurgiu, V. Glagolev, D. Glenzinski, M. Gold, D. Goldin, N. Goldschmidt, A. Golossanov, G. Gomez, G. Gomez-Ceballos, M. Goncharov, O. Gonz\'alez, I. Gorelov, A.T. Goshaw, K. Goulianos, S. Grinstein, C. Grosso-Pilcher, R.C. Group, J. Guimaraes da Costa, S.R. Hahn, E. Halkiadakis, A. Hamaguchi, J.Y. Han, F. Happacher, K. Hara, D. Hare, M. Hare, R.F. Harr, K. Hatakeyama, C. Hays, M. Heck, J. Heinrich, M. Herndon, S. Hewamanage, A. Hocker, W. Hopkins, D. Horn, S. Hou, R.E. Hughes, M. Hurwitz, U. Husemann, N. Hussain, M. Hussein, J. Huston, G. Introzzi, M. Iori, A. Ivanov, E. James, D. Jang, B. Jayatilaka, E.J. Jeon, S. Jindariani, M. Jones, K.K. Joo, S.Y. Jun, T.R. Junk, T. Kamon, P.E. Karchin, A. Kasmi, Y. Kato, W. Ketchum, J. Keung, V. Khotilovich, B. Kilminster, D.H. Kim, H.S. Kim, J.E. Kim, M.J. Kim, S.B. Kim, S.H. Kim, Y.K. Kim, Y.J. Kim, N. Kimura, M. Kirby, S. Klimenko, K. Knoepfel, K. Kondo, D.J. Kong, J. Konigsberg, A.V. Kotwal, M. Kreps, J. Kroll, D. Krop, M. Kruse, V. Krutelyov, T. Kuhr, M. Kurata, S. Kwang, A.T. Laasanen, S. Lami, S. Lammel, M. Lancaster, R.L. Lander, K. Lannon, A. Lath, G. Latino, T. LeCompte, E. Lee, H.S. Lee, J.S. Lee, S.W. Lee, S. Leo, S. Leone, J.D. Lewis, A. Limosani, C.-J. Lin, M. Lindgren, E. Lipeles, A. Lister, D.O. Litvintsev, C. Liu, H. Liu, Q. Liu, T. Liu, S. Lockwitz, A. Loginov, D. Lucchesi, J. Lueck, P. Lujan, P. Lukens, G. Lungu, J. Lys, R. Lysak, R. Madrak, K. Maeshima, P. Maestro, S. Malik, G. Manca, A. Manousakis-Katsikakis, F. Margaroli, C. Marino, M. Mart\'inez, P. Mastrandrea, K. Matera, M.E. Mattson, A. Mazzacane, P. Mazzanti, K.S. McFarland, P. McIntyre, R. McNulty, A. Mehta, P. Mehtala,  C. Mesropian, T. Miao, D. Mietlicki, A. Mitra, H. Miyake, S. Moed, N. Moggi, M.N. Mondragon, C.S. Moon, R. Moore, M.J. Morello, J. Morlock, P. Movilla Fernandez, A. Mukherjee, Th. Muller, P. Murat, M. Mussini, J. Nachtman, Y. Nagai, J. Naganoma, I. Nakano, A. Napier, J. Nett, C. Neu, M.S. Neubauer, J. Nielsen, L. Nodulman, S.Y. Noh, O. Norniella, L. Oakes, S.H. Oh, Y.D. Oh, I. Oksuzian, T. Okusawa, R. Orava, L. Ortolan, S. Pagan Griso, C. Pagliarone, E. Palencia, V. Papadimitriou, A.A. Paramonov, J. Patrick, G. Pauletta, M. Paulini, C. Paus, D.E. Pellett, A. Penzo, T.J. Phillips, G. Piacentino, E. Pianori, J. Pilot, K. Pitts, C. Plager, L. Pondrom, S. Poprocki, K. Potamianos, F. Prokoshin, A. Pranko, F. Ptohos, G. Punzi, A. Rahaman, V. Ramakrishnan, N. Ranjan, I. Redondo, P. Renton, M. Rescigno, T. Riddick, F. Rimondi, L. Ristori, A. Robson, T. Rodrigo, T. Rodriguez, E. Rogers, S. Rolli, R. Roser, F. Ruffini, A. Ruiz, J. Russ, V. Rusu, A. Safonov, W.K. Sakumoto, Y. Sakurai, L. Santi, K. Sato, V. Saveliev, A. Savoy-Navarro, P. Schlabach, A. Schmidt, E.E. Schmidt, T. Schwarz, L. Scodellaro, A. Scribano, F. Scuri, S. Seidel, Y. Seiya, A. Semenov, F. Sforza, S.Z. Shalhout, T. Shears, P.F. Shepard, M. Shimojima, M. Shochet, I. Shreyber-Tecker, A. Simonenko, P. Sinervo, K. Sliwa, J.R. Smith, F.D. Snider, A. Soha, V. Sorin, H. Song, P. Squillacioti, M. Stancari, R. St. Denis, B. Stelzer, O. Stelzer-Chilton, D. Stentz, J. Strologas, G.L. Strycker, Y. Sudo, A. Sukhanov, I. Suslov, K. Takemasa, Y. Takeuchi, J. Tang, M. Tecchio, P.K. Teng, J. Thom, J. Thome, G.A. Thompson, E. Thomson, D. Toback, S. Tokar, K. Tollefson, T. Tomura, D. Tonelli, S. Torre, D. Torretta, P. Totaro, M. Trovato, F. Ukegawa, S. Uozumi, A. Varganov, F. V\'azquez, G. Velev, C. Vellidis, M. Vidal, I. Vila, R. Vilar, J. Viz\'an, M. Vogel, G. Volpi, P. Wagner, R.L. Wagner, T. Wakisaka, R. Wallny, S.M. Wang, A. Warburton, D. Waters, W.C. Wester III, D. Whiteson, A.B. Wicklund, E. Wicklund, S. Wilbur, F. Wick, H.H. Williams, J.S. Wilson, P. Wilson, B.L. Winer, P. Wittich, S. Wolbers, H. Wolfe, T. Wright, X. Wu, Z. Wu, K. Yamamoto, D. Yamato, T. Yang, U.K. Yang, Y.C. Yang, W.-M. Yao, G.P. Yeh, K. Yi, J. Yoh, K. Yorita, T. Yoshida, G.B. Yu, I. Yu, S.S. Yu, J.C. Yun, A. Zanetti, Y. Zeng, S. Zucchelli

